Towards Automatic Identification of Globally Valid Geometric Flat Outputs via Numerical Optimization

Differential flatness enables efficient planning and control for underactuated robotic systems, but we lack a systematic and practical means of identifying a flat output (or determining whether one exists) for an arbitrary robotic system. In this work, we leverage recent results elucidating the role of symmetry in constructing flat outputs for free-flying robotic systems. Using the tools of Riemannian geometry, Lie group theory, and differential forms, we cast the search for a globally valid, equivariant flat output as an optimization problem. An approximate transcription of this continuum formulation to a quadratic program is performed, and its solutions for two example systems achieve precise agreement with the known closed-form flat outputs. Our results point towards a systematic, automated approach to numerically identify geometric flat outputs directly from the system model, particularly useful when complexity renders pen and paper analysis intractable.

==> aerial_manipulator.tikz <==
\usetikzlibrary{bending,arrows.meta}

\begin{tikzpicture}


\newcommand{\centroid}[3]{
\begin{scope}[shift={(#1,#2)}]
\draw [fill=white] circle(#3);
\fill [fill=black](90:#3)--(0,0)--(0:#3) arc (0:90:#3)--cycle;
\fill [fill=black,rotate=180](90:#3)--(0,0)--(0:#3) arc (0:90:#3)--cycle;
\end{scope}
}

\newcommand{\twoaxes}[2]{
\begin{scope}[shift={(#1,#2)}]
\draw[->](0,0) --  node[above,pos=.75]{$x_1$}  ++(.75,0);
\draw[->](0,0) -- node[left, pos=.75]{$x_2$} ++(0,.75);
\end{scope}
}

\newcommand{\threeaxes}[2]{
\begin{scope}[shift={(#1,#2)}]
\draw[->](0,0) --  node[right, pos=.75]{$x_1$}  ++(-.4,-.4);
\draw[->](0,0) --  node[above,pos=.75]{$x_2$}  ++(.75,0);
\draw[->](0,0) -- node[left, pos=.75]{$x_3$} ++(0,.75);
\end{scope}
}

\newcommand{\boundingbox}[2]{
\fill[thin,fill=white,opacity=0.0]  (-#1/2,-#2/2) rectangle (#1/2,#2/2) {};
}

 \boundingbox{6}{4}



\draw[->](-.8,1.2) -- node[left]{\ $\textrm{g}$} ++(0,-.75) ;

\def\angle{23}
\def\lg{2}
\def\d{.175}
\def\joint{55}
\def\lq{.95}
\def\arm{1.2}
\def\propmajor{.265}
\def\propminor{.065}
\def\c{.25}

\begin{scope}[shift={(1.5,0)}]
	

\begin{scope}[shift={(-3.2,-1.2)}]
\twoaxes{0}{0}
	\draw [-> ]  (.2,-.15)   arc (-30:125:.25)   node[above,pos=.45]{$\theta$  };
	
\end{scope}

\begin{scope}[rotate=\angle] %



\draw[ thick, black]  (0,0) node[circle,fill,inner sep=1pt]{}  -- (\lg -\d,0) {};
\draw[ thick, black]  (\lg+\d,\d) -- (\lg-\d,\d) -- (\lg-\d,-\d) -- (\lg+\d,-\d)  {};

\centroid{\lg/2}{0}{.1}

\begin{scope}[rotate=\joint]
	
	
	\begin{scope}[shift={(0,0)}]
		\draw[dotted, ]  (0,0) node[circle,fill,inner sep=1pt]{} -- (-.8,0) {};
		\draw[dotted,rotate=-\joint]  (0,0) -- 
		node[above,pos=.5]{$\phi$}
		(-.8,0) {};
		\draw [-> ]  (-\joint+180:.7)   arc (-\joint+180:180:.7)   
		;
	\end{scope}
	
	
	\draw[ thick, black]  (0,0) node[circle,fill,inner sep=1pt]{}  -- (-\lq-\c,0) {};
	\draw[ thick, black]  (-\lq,-\arm) -- (-\lq-\c,-\arm) -- (-\lq-\c,\arm) -- (-\lq,\arm){};
	
	\draw[|-|]  (0,-0.4) -- node[pos=.6, right]{$\ell_q$ } (-\lq,-.4);
	
	\fill[thick, fill=red] (-\lq,-\arm + \propmajor) ellipse (\propminor cm and \propmajor cm);
	\fill[thick, fill=red] (-\lq,-\arm - \propmajor) ellipse (\propminor cm and \propmajor cm);
	\fill[thick, fill=red] (-\lq,\arm - \propmajor) ellipse (\propminor cm and \propmajor cm);
	\fill[thick, fill=red] (-\lq,\arm + \propmajor) ellipse (\propminor cm and \propmajor cm);
	
	\centroid{-\lq}{0}{.1}
	
	
	
\end{scope}

\end{scope}

\begin{scope}[rotate=\angle] %

\def\offset{.6}
\def\framelength{.4}
\begin{scope}[shift={(\lg,0)}]

	\draw (0,0)[ black, dotted] circle(\offset);

	
	\begin{scope}[shift={(\joint+180:\offset)}]
		\draw (0,0)[thick, fill=red, red] circle(.05);
		\draw[thick, ->, red](0,0) -- ++(\framelength,0);
		\draw[thick, ->, red](0,0) -- ++(0,\framelength);
	\end{scope}

	  \foreach \shift in {0,90,270} {
	\begin{scope}[shift={(\joint + \shift:\offset)}]
	\draw (0,0)[thick, fill=black, black] circle(.05);
	\draw[thick, ->, black](0,0) -- ++(\framelength,0);
	\draw[thick, ->, black](0,0) -- 
	++(0,\framelength);
	



\end{scope}

		
	  };

\node at (0,-1){$\phi=55^\circ$};
\node at (1.35,-.25){$\phi=145^\circ$};
\node at (1.2,.6){$\phi=235^\circ$};
\node at (-1.25,.63){$\phi=325^\circ$};


	
	

\end{scope}






\end{scope}
\end{scope}



\end{tikzpicture}
